On the survivability of a population of gas giant planets on wide orbits

The existence of giant planets on wide orbits ($\stackrel{>}{_\sim}100$AU) challenge planet formation theories; the core accretion scenario has difficulty in forming them, whereas the disc instability model forms an overabundance of them that is not seen observations. We perform $N$-body simulations investigating the effect of close stellar encounters ($\leq 1200$AU) on systems hosting wide-orbit giant planets and the extent at which such interactions may disrupt the initial wide-orbit planet population. We find that the effect of an interaction on the orbit of a planet is stronger for high-mass, low-velocity perturbers, as expected. We find that due to just a single encounter there is a $\sim 17%$ chance that the wide-orbit giant planet is liberated in the field, a $\sim 10$% chance it is scattered significantly outwards, and a $\sim 6$% chance it is significantly scattered inwards. Moreover, there is a $\sim 21\%$ chance that its eccentricity is excited to e>0.1, making it more prone to disruption in subsequent encounters. The results strongly suggest that the effect of even a single stellar encounter is significant in disrupting the primordial wide-orbit giant planet population; in reality the effect will be even more prominent, as in a young star-forming region more such interactions are expected to occur. We conclude that the low occurrence rate of wide-orbit planets revealed by observational surveys does not exclude the possibility that such planetary systems are initially abundant, and therefore the disc-instability model may be a plausible scenario for their formation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
